Fate of spinons at the Mott point

Gapless spin liquids have recently been observed in several frustrated Mott insulators, with elementary spin excitations - "spinons" - reminiscent of degenerate Fermi systems. However, their precise role at the Mott point, where charge fluctuations begin to proliferate, remains controversial and ill-understood. Here we present the simplest theoretical framework that treats the dynamics of emergent spin and charge excitations on the same footing, providing a new physical picture of the Mott metal-insulator transition at half filing. We identify a generic orthogonality mechanism leading to strong damping of spinons, arising as soon as the Mott gap closes. Our results indicates that spinons should not play a significant role within the high-temperature quantum critical regime above the Mott point - in striking agreement with all available experiments.

==> CvU3J0.dat <==
0.5 0.21434343
0.49505 0.21313131
0.4901 0.21171717
0.48515 0.21070707
0.4802 0.20909091
0.47525 0.20767677
0.4703 0.20585859
0.46535 0.20444444
0.4604 0.20262626
0.45545 0.20080808
0.4505 0.1989899
0.44555 0.19676768
0.4406 0.19515152
0.43565 0.19272727
0.4307 0.19070707
0.42575 0.18828283
0.4208 0.18585859
0.41585 0.18343434
0.4109 0.1810101
0.40595 0.17838384
0.401 0.17555556
0.39605 0.17292929
0.3911 0.17010101
0.38615 0.16707071
0.3812 0.1640404
0.37625 0.16080808
0.3713 0.15777778
0.36635 0.15454545
0.3614 0.15131313
0.35645 0.14767677
0.3515 0.14444444
0.34655 0.14080808
0.3416 0.13717172
0.33665 0.13353535
0.3317 0.12989899
0.32675 0.12606061
0.3218 0.12242424
0.31685 0.11838384
0.3119 0.11454545
0.30695 0.11070707
0.302 0.10666667
0.29705 0.10262626
0.2921 0.098787879
0.28715 0.094747475
0.2822 0.090707071
0.27725 0.086868687
0.2723 0.082828283
0.26735 0.078787879
0.2624 0.074949495
0.25745 0.070909091
0.2525 0.067272727
0.24755 0.063434343
0.2426 0.05959596
0.23765 0.055959596
0.2327 0.052323232
0.22775 0.048888889
0.2228 0.045454545
0.21785 0.042020202
0.2129 0.038989899
0.20795 0.035757576
0.203 0.032929293
0.19805 0.02989899
0.1931 0.027272727
0.18815 0.024646465
0.1832 0.022222222
0.17825 0.01979798
0.1733 0.017777778
0.16835 0.015757576
0.1634 0.013737374
0.15845 0.012121212
0.1535 0.010505051
0.14855 0.0092929293
0.1436 0.0078787879
0.13865 0.0066666667
0.1337 0.0056565657
0.12875 0.0048484848
0.1238 0.004040404
0.11885 0.0034343434
0.1139 0.0028282828
0.10895 0.0024242424
0.104 0.002020202
0.09905 0.0018181818
0.0941 0.0016161616
0.08915 0.0014141414
0.0842 0.0014141414
0.07925 0.0012121212
0.0743 0.0014141414
0.06935 0.0012121212
0.0644 0.001
0.05945 0.001
0.0545 0.001
0.04955 0.001
0.0446 0.001
0.03965 0.001
0.0347 0.001
0.02975 0.001
0.0248 0.001
0.01985 0.001
0.0149 0.001
0.00995 0.001


